Hierarchical distributed scenario-based model predictive control of interconnected microgrids

Microgrids are autonomous clusters of generators, storage units and loads. Special requirements arise in interconnected operation: control schemes that do not require individual microgrids to disclose information about their internal structure and operating objectives are preferred for privacy reasons. Moreover, a safe and economically meaningful operation shall be achieved in presence of uncertain load and weather-dependent availability of renewable infeed. In this paper, we propose a hierarchical distributed model predictive control approach that satisfies these requirements. Specifically, we demonstrate that costs and safety of supply can be improved through a scenario-based stochastic control scheme. In a numerical case study, our approach is compared to a certainty equivalence and a prescient scheme. The results illustrate good performance as well as sufficiently fast convergence.

==> data/accumulatedResults.csv <==
result,CE,STO,ideal
resEnergy,318.1,333.8,334
convEnergy,61,45.2,45.9
costsMg1,838.9,785.3,784
costsMg2,627.4,596.5,602.7
costsMg3,1009.5,998.6,1000.2
costsMg4,1126.5,1107.3,1102.4
costsGrid,21.7,19,18.7
costsAll,3624.1,3506.7,3507.9

